Towards Dynamic Threat Modelling in 5G Core Networks Based on MITRE ATT&CK

This article discusses how the gap between early 5G network threat assessments and an adversarial Tactics, Techniques, Procedures (TTPs) knowledge base for future use in the MITRE ATT&CK threat modelling framework can be bridged. We identify knowledge gaps in the existing framework for key 5G technology enablers such as SDN, NFV, and 5G specific signalling protocols of the core network. We adopt a pre-emptive approach to identifying adversarial techniques which can be used to launch attacks on the 5G core network (5GCN) and map these to its components. Using relevant 5G threat assessments along with industry reports, we study how the domain specific techniques can be employed by APTs in multi-stage attack scenarios based on historic telecommunication network attacks and motivation of APT groups. We emulate this mapping in a pre-emptive fashion to facilitate a rigorous cyber risk assessment, support intrusion detection, and design defences based on common APT TTPs in a 5GCN.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

